SSNbayes: An R package for Bayesian spatio-temporal modelling on stream networks

Spatio-temporal models are widely used in many research areas from ecology to epidemiology. However, most covariance functions describe spatial relationships based on Euclidean distance only. In this paper, we introduce the R package SSNbayes for fitting Bayesian spatio-temporal models and making predictions on branching stream networks. SSNbayes provides a linear regression framework with multiple options for incorporating spatial and temporal autocorrelation. Spatial dependence is captured using stream distance and flow connectivity while temporal autocorrelation is modelled using vector autoregression approaches. SSNbayes provides the functionality to make predictions across the whole network, compute exceedance probabilities and other probabilistic estimates such as the proportion of suitable habitat. We illustrate the functionality of the package using a stream temperature dataset collected in Idaho, USA.

==> 0_ReadMe.txt <==

List of files:

- motivating letter.pdf 
- *RJwrapper.pdf*: is the PDF of the paper
- 1_manuscript.tex: is the LaTeX file of the manuscript 
- ref.bib: are the references

- Codes Case study.R: R codes to reproduce the results in the case study of the paper
Note: these codes are reproducible in  https://www.kaggle.com/edsans/ssnbayes 
- Codes Appendix simulated example.R: R codes to reproduce the results in the Appendix

- Folder Figs_Pay: contains the figures from the case study
- Folder Figs: figures from the Appendix simulated example

